Investigating Polarization characteristics of GRB200503A and GRB201009A

We present results of a comprehensive analysis of the polarization characteristics of GRB 200503A and GRB 201009A observed with the Cadmium Zinc Telluride Imager (CZTI) on board AstroSat. Despite these GRBs being reasonably bright, they were missed by several spacecraft and had thus far not been localized well, hindering polarization analysis. We present positions of these bursts obtained from the Inter-Planetary Network (IPN) and the newly developed CZTI localization pipeline. We then undertook polarization analyses using the standard CZTI pipeline. We cannot constrain the polarization properties for GRB 200503A, but find that GRB 201009A has a high degree of polarization.

==> grb_table.csv <==
grbname,theta,phi,source,m,c,chi2,chi2f
GRB180809B,26.46,198.83,\kw,21.43,99.22,9838.36,724.93
GRB180314A,48.93,106.48,\fermi,0.45,10.74,339.23,131.16
GRB170228A,51.06,109.42,\fermi,0.90,15.36,151.92,113.44
GRB170527A,30.19,99.79,\fermi,0.87,82.5,1129.58,736.28
GRB180325A,73.53,188.27,\kw,0.38,5.78,968.52,57.03
GRB170511A,81.22,263.31,\fermi,0.83,15.62,132.19,92.92
GRB171010A,142.51,242.02,\fermi,0.52,313.76,3897.44,2164.37
GRB160720A,143.38,73.06,\fermi,0.24,31.88,372.18,126.78
GRB160325A,0.65,159.48,\fermi,0.16,70.55,15132.10,172.43
GRB170726A,5.46,147.88,\fermi,0.30,47.69,274.68,72.85
GRB180120A,15.88,206.27,\fermi,0.20,21.36,3955.80,182.13
GRB180605A,33.90,277.37,\fermi,0.41,20.67,485.38,129.84
GRB180914A,40.68,215.76,\kw,0.10,42.54,39249.08,342.96
GRB180427A,42.17,250.99,\fermi,0.75,20.72,726.79,645.48
GRB190117A,51.27,178.51,\kw,0.54,23.68,519.76,145.84
GRB170822A,51.86,296.33,\kw,0.72,10.30,78.83,73.91
GRB171027A,66.01,216.13,\kw,1.16,14.12,103.07,61.32
GRB190519A,77.14,290.53,\fermi,0.81,8.56,132.49,128.02
GRB160530A,91.72,67.94,\fermi,0.12,48.93,243.43,88.49
GRB170607B,97.25,169.64,\fermi,0.64,2.78,414.50,110.57
GRB180728A,97.66,146.24,\fermi,0.19,-4.91,8250.68,102.09
GRB160106A,106.12,255.69,\fermi,0.48,6.46,767.87,151.07
GRB170121B,115.98,200.58,\fermi,0.41,23.13,241.40,106.95
GRB170115B,116.27,132.60,\fermi,0.40,21.37,454.12,120.01
GRB170921B,136.68,302.73,\fermi,0.46,10.58,291.65,122.17
GRB170614A,137.69,340.67,\fermi,0.20,16.89,7147.74,311.75
GRB160607A,138.85,315.77,\kw,1.32,30.81,421.51,105.95
GRB190530A,154.50,80.31,\fermi,0.13,115.62,6377.13,1104.98
GRB160821A,156.18,59.27,\fermi,1.22,222.51,6078.98,454.69


==> referee_reply.txt <==

> Reviewer #1: Manuscript is very long ; Fig 11 maybe omitted ; other
> sections canbe trimmed to reduce the overall length of the paper.

We thank you for the useful feedback. As you have mentioned later,
showing comparison between simulations and observations is very
important. Hence, instead of deleting sections, we have moved
significant validation parts to the appendix, reducing the main body of
the paper by 5-6 pages.

> 1. The comparison between simulation results and experimentally derived
> data is most important towards making a case for acceptance of this
> manuscript.
> 
> 2. The criteria for comparison is mostly visual comparison between 2-D
> images of DPHs for different modules. The correlation plot between
> expected and observed counts in the modules is only a limited comparison
> exercise. The authors have not shown any spectral comparison of
> simulated versus observed data to enhance confidence in the reader. 

We had undertaken the correlation calculations for all GRBs, as was
(and is) given in Table 3. However, we had showed fewer plots as the
paper was already too long. We have now changed this: with each pair of
GRB DPHs, we show the corresponding correlation plot. 

Our earlier choice of colour scales (no clipping) was making visual
comparison difficult. In the revised versions, DPHs are scaled from 0
counts to 99 percentile level, which allows for a clearer visual
comparison (similar to the min-max clipping used in optical images).

> 3. The results shown in Fig 6,7,8, and 9 are not consistent. Eg: the
> correlation is close to unity for event shown in 9(k) but the DPH plots
> do not indicate good consistency

This was caused by two main factors - the first was the colour bar range
which we have addressed above. The second is the residual Poisson noise
that is missing from the simulations, and creates large uniform regions
which are never seen in actual data. We have included appendix A to
demonstrate this. The particular GRB190519A in the former figure 9(k) is
now shown in figure 13b in the appendix. Our new colour scaling reduces
the perceived discrepancies in the images.

> 4. While I am familiar with the challenge to reproduce such complex
> behaviour, adequate validation of simulation results with the actual
> data patters in DPHs, is important. 

We wholeheartedly agree. We are quite happy with the results obtained in
our effort, and hope that our revised figures convey the results better.

> 5. Figure 10, shows a selective filter which provides a stronger
> correlation. If similar discarding of some data points are chosen to
> improve the correlation, can the authors discuss justify discarding of
> specific modules.. If such problem modules constitute a large fraction
> of the total, that also raises new questions.
> 

We have updated the text to clarify that these discrepancies are caused
by limitations in the simulation, not data. The position of the "hot
spots" that affect GRB171010A and other such cases are a strong function
of source position. Hence, discarding specific modules will not address
the issue at hand. 

Fixing this will require us to wait for detecting a large number of
bright GRBs, after which we can look for patterns that indicate problem
regions which could be auto-flagged and removed.

> -------------
> 
> In addition to above request the authors to check all other details like
> references, figures, spellcheck etc. so that the number of further
> iterations can be minimized.

Done.

> The results shown do not provide adequate confidence in the model
> predictions. Authors are requested to review this and re-submit the
> manuscript if the case strengthens with additional efforts.

We hope this revision addresses your concerns. We feel that the revised
manuscript more clearly demonstrates that the predicted count rates
agree well with observations, modulo a flux scaling factor that is
comparable to discrepancies between fermi and konus-wind. The manuscript
also acknowledges the limitations in predictions for GRBs shining
through the entire satellite body (from below the detecor plane).

